Spectroscopic Confirmation of an Ultra-Massive Galaxy in a Protocluster at $z \sim 4.9$

We present spectroscopic confirmation of an ultra-massive galaxy (UMG) with $\log(M_\star/M_\odot) = 10.98 \pm 0.07$ at $z_\mathrm{spec} = 4.8947$ in the Extended Groth Strip (EGS), based on deep observations of Ly$\alpha$ emission with Keck/DEIMOS. The ultra-massive galaxy (UMG-28740) is the most massive member in one of the most significant overdensities in the EGS, with four additional photometric members with $\log(M_\star/M_\odot) > 10.5$ within $R_\mathrm{proj} \sim 1$ cMpc. The Ly$\alpha$ profile is highly asymmetric ($A_f = 3.56$), suggesting the presence of neutral gas within the interstellar medium, circumgalactic medium, or via AGN-driven outflows. Spectral energy distribution (SED) fitting using a large suite of star formation histories and two sets of high-quality photometry from ground- and space-based facilities consistently estimates the stellar mass of UMG-28740 to be $\log(M_\star/M_\odot) \sim 11$ with a small standard deviation between measurements ($\sigma = 0.07$). While the best-fit SED models agree on stellar mass, we find discrepancies in the estimated star formation rate for UMG-28740, resulting in either a star-forming or quiescent system. JWST/NIRCam photometry of UMG-28740 strongly favors a quiescent scenario, demonstrating the need for high-quality mid-IR observations. Assuming the galaxy to be quiescent, UMG-28740 formed the bulk of its stars at $z > 10$ and is quenching at $z \sim 8$, resulting in a high star formation efficiency at high redshift ($\epsilon \sim 0.2$ at $z \sim 5$ and $\epsilon \gtrsim 1$ at $z \gtrsim 8$). As the most massive galaxy in its protocluster environment, UMG-28740 is a unique example of the impossibly early galaxy problem.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
